Model Decay in Long-Term Tracking

Updating the tracker model with adverse bounding box predictions adds an unavoidable bias term to the learning. This bias term, which we refer to as model decay, offsets the learning and causes tracking drift. While its adverse affect might not be visible in short-term tracking, accumulation of this bias over a long-term can eventually lead to a permanent loss of the target. In this paper, we look at the problem of model bias from a mathematical perspective. Further, we briefly examine the effect of various sources of tracking error on model decay, using a correlation filter (ECO) and a Siamese (SINT) tracker. Based on observations and insights, we propose simple additions that help to reduce model decay in long-term tracking. The proposed tracker is evaluated on four long-term and one short term tracking benchmarks, demonstrating superior accuracy and robustness, even in 30 minute long videos.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> data_files/ECO/Bolt.dat <==
rep	auc
1	0.646938775510204
2	0.658027210884354
3	0.665192743764172
4	0.668741496598639
5	0.536027210884354
6	0.446689342403628
7	0.38287657920311
8	0.335017006802721
9	0.297792894935752
10	0.268013605442177




==> data_files/ECO/Car4.dat <==
rep	auc
1	0.859671941614278
2	0.860231953175808
3	0.859431076426524
4	0.858181588265048
5	0.856926078473878
6	0.855986704241636
7	0.855171203534525
8	0.854509899559217
9	0.853822931971642
10	0.853154129633644







==> data_files/ECO/Couple.dat <==
rep	auc
1	0.670918367346939
2	0.676020408163265
3	0.678401360544218
4	0.680059523809524
5	0.680476190476191
6	0.680385487528345
7	0.679883381924198
8	0.679166666666667
9	0.677834467120182
10	0.676479591836735








==> data_files/ECO/Football1.dat <==
rep	auc
1	0.517052767052767
2	0.515765765765766
3	0.516838266838267
4	0.517133204633205
5	0.517760617760618
6	0.518447018447018
7	0.519213090641662
8	0.519707207207207
9	0.52012727012727
10	0.520881595881596









==> data_files/ECO/Freeman1.dat <==
rep	auc
1	0.531624306164183
2	0.530528775927549
3	0.530139254065634
4	0.530072304995618
5	0.530061349693251
6	0.530066218716525
7	0.529777555193857
8	0.52972538708735
9	0.529668581815821
10	0.529455156295647










==> data_files/ECO/Freeman4.dat <==
rep	auc
1	0.178108699310113
2	0.089180548544506
3	0.059453699029671
4	0.044590274272253
5	0.035672219417803
6	0.029726849514835
7	0.027030600225956
8	0.023651775197712
9	0.021023800175744
10	0.022202591283863





==> data_files/ECO/Lemming.dat <==
rep	auc
1	0.691224693470202
2	0.35615376390077
3	0.244350584545195
4	0.188622754491018
5	0.155346449957228
6	0.133153336184773
7	0.117352030632612
8	0.105628029654976
9	0.096994503057377
10	0.090226689478187





==> data_files/ECO/Liquor.dat <==
rep	auc
1	0.845258608900194
2	0.82341839665217
3	0.797890283817912
4	0.763224474166462
5	0.718631875495747
6	0.679309920406991
7	0.645223051885889
8	0.633803779984136
9	0.629160094697142
10	0.62356472744181






==> data_files/ECO/Skiing.dat <==
rep	auc
1	0.491181657848325
2	0.489564961787184
3	0.484029002547521
4	0.481040564373898
5	0.479659024103469
6	0.478835978835979
7	0.477870160409843
8	0.476594650205761
9	0.475275981448821
10	0.474074074074074










==> data_files/ECO/Suv.dat <==
rep	auc
1	0.742403628117914
2	0.701473922902494
3	0.658578987150416
4	0.54736079617032
5	0.43970773494583
6	0.368375745359872
7	0.317557499190152
8	0.27948790627362
9	0.250006998684247
10	0.226434870244394







==> data_files/ECO/girl.dat <==
rep	auc
1	0.783666666666667
2	0.774880952380952
3	0.754269841269841
4	0.729190476190476
5	0.701857142857143
6	0.6755
7	0.650857142857143
8	0.625857142857143
9	0.602973544973545
10	0.581957142857143



==> data_files/LTSINT/Car4.dat <==
rep	auc
1	0.815557482477058
2	0.811637401546355
3	0.811884288363803
4	0.812089023773394
5	0.812378061998699
6	0.812992268227473
7	0.812997429624353
8	0.812874846448443
9	0.812466379234209
10	0.813288532408411






==> data_files/LTSINT/Couple.dat <==
rep	auc
1	0.615646258503401
2	0.615731292517007
3	0.626984126984127
4	0.631079931972789
5	0.628265306122449
6	0.631604308390023
7	0.633357628765792
8	0.631462585034014
9	0.63202947845805
10	0.633163265306123









==> data_files/LTSINT/Freeman1.dat <==
rep	auc
1	0.587715454279872
2	0.592243645924628
3	0.594653812445223
4	0.592919222903886
5	0.588475021910605
6	0.586802512416009
7	0.5879449939485
8	0.586008252994449
9	0.58567046450482
10	0.58583114227286











==> data_files/LTSINT/Freeman4.dat <==
rep	auc
1	0.238684166246004
2	0.275450109372371
3	0.284115766447922
4	0.291140837960626
5	0.298771664142689
6	0.303564417522015
7	0.30733636210668
8	0.307820124516238
9	0.30901901396601
10	0.309994952044422






==> data_files/LTSINT/Lemming.dat <==
rep	auc
1	0.745402053036784
2	0.746221842030225
3	0.749221794506226
4	0.750089107499287
5	0.749358426005133
6	0.750139601748883
7	0.750875799421565
8	0.751706408611349
9	0.751996007984032
10	0.752058383233533






==> data_files/LTSINT/Skiing.dat <==
rep	auc
1	0.22663139329806
2	0.210464432686655
3	0.236723495982755
4	0.251028806584362
5	0.252733686067019
6	0.248187340779933
7	0.240488788107836
8	0.246582892416226
9	0.251845319746554
10	0.252616108171664










==> data_files/LTSINT/Suv.dat <==
rep	auc
1	0.765583270345175
2	0.765948601662887
3	0.764886201394138
4	0.765576971529353
5	0.765497606449987
6	0.765537079029143
7	0.765554475758557
8	0.765473041068279
9	0.765339716133367
10	0.765228017132779








==> data_files/LTSINT/girl.dat <==
rep	auc
1	0.725
2	0.730047619047619
3	0.727015873015873
4	0.725892857142857
5	0.727695238095238
6	0.726253968253968
7	0.725666666666667
8	0.726785714285714
9	0.72594708994709
10	0.7256





==> data_files/SINT/Car4.dat <==
rep	auc
1	0.819278849627863
2	0.819531758075005
3	0.818604427102151
4	0.819224654960619
5	0.818758580822314
6	0.818098610207867
7	0.818282700029936
8	0.817842690945878
9	0.816886255429503
10	0.816146397861117







==> data_files/SINT/Couple.dat <==
rep	auc
1	0.628061224489796
2	0.629931972789116
3	0.627721088435374
4	0.628018707482993
5	0.62312925170068
6	0.623809523809524
7	0.625971817298348
8	0.627062074829932
9	0.627588813303099
10	0.627006802721088










==> data_files/SINT/Freeman1.dat <==
rep	auc
1	0.495179666958808
2	0.489702015775635
3	0.491454864154251
4	0.489555945077418
5	0.491264972246567
6	0.492063492063492
7	0.450388130712408
8	0.456288343558282
9	0.459716947447009
10	0.449145486415425












==> data_files/SINT/Freeman4.dat <==
rep	auc
1	0.178108699310113
2	0.089180548544506
3	0.059453699029671
4	0.044590274272253
5	0.035672219417803
6	0.029726849514835
7	0.027030600225956
8	0.023651775197712
9	0.021023800175744
10	0.022202591283863







==> data_files/SINT/Lemming.dat <==
rep	auc
1	0.758714713430282
2	0.758910749928714
3	0.758090960935272
4	0.758616695181066
5	0.760040633019675
6	0.758325610683395
7	0.757563953725203
8	0.757237756629598
9	0.756485045781453
10	0.75730503279156







==> data_files/SINT/Skiing.dat <==
rep	auc
1	0.040270429159318
2	0.020135214579659
3	0.013423476386439
4	0.01006760728983
5	0.008054085831864
6	0.00671173819322
7	0.006172839506173
8	0.006723985890653
9	0.005976876347247
10	0.005379188712522











==> data_files/SINT/Suv.dat <==
rep	auc
1	0.785815066767448
2	0.785550516502897
3	0.786386159402032
4	0.787465356512976
5	0.786303854875284
6	0.786104812295289
7	0.78644494834971
8	0.786507936507936
9	0.786416953612721
10	0.786480221718317









==> data_files/SINT/girl.dat <==
rep	auc
1	0.732523809523809
2	0.734119047619048
3	0.73315873015873
4	0.733226190476191
5	0.73352380952381
6	0.734134920634921
7	0.726659863945578
8	0.726797619047619
9	0.72862962962963
10	0.728971428571429






==> data_files/eco_auc.dat <==
rep	IV	SV	OCC	DEF	MB	FM	IPR	OPR	OV	BC	LR
1	0.663534707653443	0.678718441812085	0.688130598359632	0.717756173018431	0.633204913848264	0.646401639561268	0.649351465645474	0.668568063320326	0.661196616165091	0.661995571948472	0.610217504837246
2	0.623836511450988	0.643820704810965	0.649706967734989	0.706183626333892	0.60866550855824	0.60551260188354	0.627230992929837	0.637093465066981	0.57350742772252	0.63876902813466	0.605566114735478
3	0.599851123426996	0.622899947633893	0.626075575114773	0.696021180504726	0.588068269695363	0.581859258634774	0.613303915494114	0.616390948599309	0.525429156991573	0.621110673501504	0.59950409905462
4	0.585888644317035	0.611030069722413	0.609046140530884	0.687773332121688	0.57898643873367	0.570540369708469	0.600003244372234	0.601124822836926	0.491327684903589	0.611364663821028	0.593242196195271
5	0.576931403794987	0.604104986119931	0.592303848962877	0.673518012545496	0.576890584473385	0.565934227353853	0.583513744512138	0.587923237518207	0.470999325489366	0.606097808137482	0.58850611861669
6	0.566767109982499	0.596140721897363	0.577740197294043	0.662451718160736	0.569555204461534	0.558257937728507	0.570944363643374	0.576654111898052	0.448643396456468	0.598841606365976	0.584001130117635
7	0.558732217426282	0.589898926242302	0.566778142249382	0.653480259689175	0.565027108110616	0.553021898974696	0.560783671261354	0.566829385424942	0.434310198568492	0.593691809064002	0.579504560424194
8	0.552715755477409	0.585269707898341	0.55844465402395	0.645893025154015	0.563530282651059	0.550244801640184	0.552298633778064	0.5596092074762	0.42698105864589	0.590598172134397	0.575123347987763
9	0.546512720503642	0.580311311490819	0.550471986059276	0.639274820936768	0.560294433311817	0.546390943313377	0.545066752829355	0.553611572570955	0.418351339081275	0.586851858777856	0.570480108153906
10	0.539850386236794	0.574943039547778	0.542465312283497	0.633329781692702	0.555242891264977	0.541251476903295	0.538686458699935	0.548072827624063	0.407925573104008	0.582372423671727	0.565906084656085



==> data_files/fps_data.dat <==
T	UAV20L	fps	ytlong
1	0.5385	3.3	0.419
5	0.5326	12.7	0.4286
10	0.537	19.7	0.4214
15	0.5244	25.1	0.4208
20	0.5296	27.8	0.4103
25	0.5174	30.9	0.4088
30	0.5227	32.6	0.4034
35	0.512	34	0.4073
40	0.5221	35.5	0.3984
45	0.5191	36.6	0.3977
50	0.5123	37.5	0.396
55	0.5139	37.7	0.3915
60	0.5222	38.8	0.3898
65	0.5017	36.6	0.3893
70	0.4978	40.1	0.3841
75	0.5047	40.1	0.3876
80	0.5092	41.1	0.3839
85	0.498	41.2	0.3785
90	0.509	41.7	0.3806
95	0.4995	41.3	0.3775
100	0.4994	42.5	0.3774



==> data_files/sint_auc.dat <==
rep	IV	SV	OCC	DEF	MB	FM	IPR	OPR	OV	BC	LR
1	0.568574703205591	0.568574703205591	0.546242181842368	0.528847754977191	0.550311438218571	0.578522973978798	0.590047491750127	0.564189469792295	0.640223320836286	0.571634155831482	0.584285232864462
2	0.540553666504273	0.540553666504273	0.521657027121541	0.514664094654628	0.522667766241269	0.550100562328659	0.56785397796486	0.542338391368058	0.633843047037425	0.534728105763599	0.558977270146759
3	0.532518514509603	0.532518514509603	0.514694777859702	0.51705557906341	0.523666619248816	0.54204648714274	0.543148984031687	0.529496876394944	0.628025802931946	0.506794719865958	0.542597735587213
4	0.528905012139092	0.528905012139092	0.50715934403978	0.516231379054773	0.517318978123763	0.525764513648224	0.529760064278593	0.52156847560501	0.626490449786131	0.501703233331642	0.527762288963409
5	0.527047918951829	0.527047918951829	0.503108118301795	0.513845776384264	0.517835451904485	0.524696201925152	0.524620152484184	0.518773783501722	0.626761585683796	0.497231880404969	0.524658177204668
6	0.528658730495307	0.528658730495307	0.502735924189884	0.510297502785713	0.524447427262906	0.529752137097953	0.527834464937612	0.518839921696205	0.626070283649055	0.499508182180993	0.528793301017782
7	0.529573148539682	0.529573148539682	0.498938870955841	0.50533459743534	0.528714388441863	0.530710372835393	0.524184279061404	0.514136986241643	0.626553893659588	0.496267852850248	0.527447325948399
8	0.525687564679567	0.525687564679567	0.493986617763951	0.497314375052169	0.527479179624794	0.525759428852279	0.5216055136108	0.50980042640971	0.62664143183333	0.489895576998812	0.523682471231539
9	0.525005106059242	0.525005106059242	0.493052220493062	0.496319582577594	0.526430145135194	0.525785948871834	0.521837454636957	0.509056570621811	0.625871361707919	0.485919367814818	0.523811701754396
10	0.524480690388142	0.524480690388142	0.490972575508324	0.493470933062398	0.524862258746097	0.526564990552683	0.521015287103782	0.507767225282059	0.627474537916897	0.482327015873605	0.523790138828232


